White-box validation of quantitative product lines by statistical model checking and process mining

We propose a novel methodology for validating software product line (PL) models by integrating Statistical Model Checking (SMC) with Process Mining (PM). Our approach focuses on the feature-oriented language QFLan in the PL engineering domain, allowing modeling of PLs with rich cross-tree and quantitative constraints, as well as aspects of dynamic PLs like staged configurations. This richness leads to models with infinite state-space, requiring simulation-based analysis techniques like SMC. For instance, we illustrate with a running example involving infinite state space. SMC involves generating samples of system dynamics to estimate properties such as event probabilities or expected values. On the other hand, PM uses data-driven techniques on execution logs to identify and reason about the underlying execution process. In this paper, we propose, for the first time, applying PM techniques to SMC simulations' byproducts to enhance the utility of SMC analyses. Typically, when SMC results are unexpected, modelers must determine whether they stem from actual system characteristics or model bugs in a black-box manner. We improve on this by using PM to provide a white-box perspective on the observed system dynamics. Samples from SMC are fed into PM tools, producing a compact graphical representation of observed dynamics. The mined PM model is then transformed into a QFLan model, accessible to PL engineers. Using two well-known PL models, we demonstrate the effectiveness and scalability of our methodology in pinpointing issues and suggesting fixes. Additionally, we show its generality by applying it to the security domain.

==> abstractCompattoPerSubmission.txt <==
We propose a novel methodology to validate software product lines (PL) by integrating Statistical Model Checking (SMC) with Process Mining (PM). We consider the language QFLan from PL engineering. QFLan allows to model dynamic PL with cross-tree quantitative constraints. SMC is an analysis technique based on sampling the systems' dynamics. PM is a family of data-driven techniques using logs collected on systems' executions to identify and reason about its underlying execution process.

If SMC gives unexpected results, one has to discover whether these come from systems' characteristics, or from model's bugs. This is a black-box process. We use PM to make this white-box. We feed the SMC samples to PM, obtaining a compact graphical representation of the observed dynamics. Using two well-known PLs, we show that our methodology is effective (pinpointing issues in models), and scales to complex models. We also show its generality by considering the security domain.

==> bio.txt <==
Roberto Casaluce is a PhD student in Artificial Intelligence for Society at the University of Pisa and the Sant'Anna School of Advanced Studies, Pisa. He completed an MSc in Politics and an MSc in Data Science at Birkbeck, University of London. For his latter master’s thesis he worked on a project within the ETP Group of ETH Zurich using NLP methods to classify Clean Energy Storage Technologies patents. After submitting his master’s thesis, he worked as a research assistant on the same project for six months. His research interests include statistical model checking techniques, process mining, and NLP.

Andrea Burattin is Associate Professor at the Technical University of Denmark since April 2019. Previously, he worked as Assistant Professor at the same university, and as postdoctoral researcher at the University Innsbruck (Austria) and at the University of Padua (Italy). In 2013 he obtained his PhD degree from a joint PhD School between the University of Bologna and Padua (Italy). His PhD thesis received the Best Process Mining Dissertation Award from the IEEE Task Force on Process Mining. He is member of the steering committee of the IEEE Task Force on Process Mining.
 
Andrea Vandin is Associate Professor in Computer Science at Sant'Anna School of Advanced Studies, Pisa, since December 2022, as well as Adjunct Associate Professor at DTU Technical University of Denmark. Previously, he worked as Associate Professor at DTU, and Assistant Professor at IMT School for Advanced Studies Lucca, and the University of Southampton UK. In 2013, he obtained his PhD degree in Computer Science and Engineering at IMT. He is member of the board of the National Italian PhD in AI and Society.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



